Dwarf-Dwarf Interactions Can Both Trigger and Quench Star Formation

It is exceedingly rare to find quiescent low-mass galaxies in the field. UGC5205 is an example of such a quenched field dwarf ($M_\star\sim3\times10^8M_\odot$). Despite a wealth of cold gas ($M_{\rm HI}\sim 3.5 \times 10^8 M_\odot$) and GALEX emission that indicates significant star formation in the past few hundred Myr, there is no detection of H$\alpha$ emission -- star formation in the last $\sim 10$ Myr -- across the face of the galaxy. Meanwhile, the near equal-mass companion of UGC5205, PGC027864, is starbursting ($\rm EW_{\rm H\alpha}>1000$ Angstrom). In this work, we present new Karl G. Jansky Very Large Array (VLA) 21 cm line observations of UGC5205 that demonstrate that the lack of star formation is caused by an absence of HI in the main body of the galaxy. The HI of UGC5205 is highly disturbed; the bulk of the HI resides in several kpc-long tails, while the HI of PGC027864 is dominated by ordered rotation. We model the stellar populations of UGC5205 to show that, as indicated by the UV-H$\alpha$ emission, the galaxy underwent a coordinated quenching event $\sim\!100-300$ Myr ago. The asymmetry of outcomes for UGC5205 and PGC027864 demonstrate that major mergers can both quench and trigger star formation in dwarfs. However, because the gas remains bound to the system, we suggest that such mergers only temporarily quench star formation. We estimate a total quenched time of $\sim 560$ Myr for UGC5205, consistent with established upper limits on the quenched fraction of a few percent for dwarfs in the field.

==> bibtool_resource.txt <==
delete.field = Abstract


==> things_we_need.txt <==

data table: spectral resolution, spatial resolution (synthesized/CLEAN beam size), point-source sensitivity, surface brightness sensitivity, observing dates. most of this is in the header. need to calculate beam solid angle for SB sensitivity

see footnote 25 of Nyland+18 for surface brightness sensitivity equation.  link to paper: https://ui.adsabs.harvard.edu/abs/2018ApJ...859...23N/abstract

Two versions of C-config moment 1, tuned to the velocity range of each galaxy.

-- all the spectra (Jenny can find?)

-- environmental quenching calculation with ~massive companion

-- timescales from stellar pops vs dynamical timescales from tail

-- 
